Towards Asteroseismology of PG1605+072

We present our attempt to characterise the frequency spectrum of the bright V 361 Hya star PG1605$+$072 from atmospheric parameter and radial velocity variations through a spectroscopic approach. Therefore we used time resolved spectroscopy ($\approx$9000 spectra) to detect line profile variations from which variations of the effective temperature and gravity, together with their phases, are extracted by means of a quantitative spectral analysis. The theoretical modelling of adequate pulsation modes with the \textit{BRUCE} and \textit{KYLE} codes allows to derive constraints on the mode's degree and order from the observed frequencies.

==> f.txt <==
f1
f2
f3
f4
f5
f6
f7
f8
f9
f10
f11
f12
f13
f14


==> fdollar.txt <==
$f1$
$f2$
$f3$
$f4$
$f5$
$f6$
$f7$
$f8$
$f9$
$f10$
$f11$
$f12$
$f13$
$f14$

